A Nakayama result for the quantum K theory of homogeneous spaces

We prove that the ideal of relations in the (equivariant) quantum K ring of a homogeneous space is generated by quantizations of each of the generators of the ideal in the classical (equivariant) K ring. This extends to quantum K theory a result of Siebert and Tian in quantum cohomology. We illustrate this technique in the case of the quantum K ring of partial flag manifolds, using a set of quantum K Whitney relations conjectured by the authors, and recently proved by Huq-Kuruvilla.

==> queries-vol9-Gu-al.txt <==

General comments

* The use of a hyphen in the terms starting with "K" (e.g. "K-theory", "K-theoretic", "K-ring") was not consistent. We have now used a hyphen throughout. We have also added a hyphen to "$\lambda_y$ class". 

* Citations have been set in the journal style, with nouns such as "Cor." written out in full and with "Section" instead of \S. 

* Our journal uses \cdots for sums and products.


-----------------
Specific comments
The page and line numbers referee to the file ***-diff.pdf

* page 2: changes to the first two pages are not shown in the diff file

line -4: 2024-25 was changed to 2024--25 (en-dash instead of a hyphen) 
line -3: H.Z. was changed to H.~Zou because there are two authors with the same initials. 

* page 5, Corollary 2.7

The blue color has been changed to \emph{Noetherian}.

* page 5, line before Example 2.8

- Please check whether "polynomial rings in q" is correct. We do not allow plurals of symbols. Another option is "in q_i"  if that is correct. 

- Please also check whether "corollary" is correct. Perhaps it should be "proposition" or "result" instead?


* page 10, line before Section 5.1

A word was missing; please check whether "results" is correct. 


* page 11, line 2 

Please check whether "those" (referring to presentations) is correct. 


* page 16, reference [Sta24]

We prefer to include a year for the Stacks project. Please check whether 2024 is correct. If not, please correct it (and adjust the label accordingly). 

